Data Analysis for Precision 21 cm Cosmology

The redshifted 21 cm line is an emerging tool in cosmology, in principle permitting three-dimensional surveys of our Universe that reach unprecedentedly large volumes, previously inaccessible length scales, and hitherto unexplored epochs of our cosmic timeline. Large radio telescopes have been constructed for this purpose, and in recent years there has been considerable progress in transforming 21 cm cosmology from a field of considerable theoretical promise to one of observational reality. Increasingly, practitioners in the field are coming to the realization that the success of observational 21cm cosmology will hinge on software algorithms and analysis pipelines just as much as it does on careful hardware design and telescope construction. This review provides a pedagogical introduction to state-of-the-art ideas in 21 cm data analysis, covering a wide variety of steps in a typical analysis pipeline, from calibration to foreground subtraction to mapmaking to power spectrum estimation to parameter estimation.

==> mediumComments.txt <==
** DONE **
***********************
>>>S3, second bullet: The broadband requirement is driven more by
calibration and foreground characterization/mitigation than by
accessing many modes, at least during the push for a first detection.

Great point. Added some comments to this effect.

>>>S3.1, P1: "...between a single dish..." Global z > 6 measurements are
not typically dishes. You may want to expand this discussion to single
"elements" or clarify that the discussion is primarily concerned with
fluctuation measurements.

Indeed. A footnote has been added to clarify that this section is primarily about fluctuation measurements.

>>>S3.1, P2: "...let us distinguish between two types of interferometers:
tracking telescopes and drift-scan telescopes." While drift scan
instruments cannot track, tracking telescopes can (and many do)
perform drift scans. Perhaps it would be better to distinguish the
observing mode rather than the instrument.

Good point. Added a footnote clarifying this.

>>>S6.3: This section could be made more compelling with a discussion as to why this leakage matters. Because Stokes-I is total power, one could argue the polarized parts are already included, so naively it’s not clear why one should be worried about leakage from Q to I. Demonstrating a frequency dependence and how this may corrupt power spectrum estimates would be helpful.

Between the two of us we barely mentioned the actual issue of polarized foregrounds. We have added a few paragraphs in Section 6.3 and in Section 7 to (briefly) cover this issue.

>>>S7, last sentence: I think an even stronger statement is warranted
here. The "interplay of foreground contamination and instrumental
systematics" is _the_ chief obstacle - most (all?) other current
challenges derive from foregrounds. For example, sensitivity was
expected to be a problem, but several instruments have reached the raw
observing time required to make detections. All the strict
requirements on calibration and instrument chromaticity are due to the
high dynamic range needed.

We agree! The original wording was a little bit "hedgy" because we weren't sure that everyone feels this way. But with your encouragement, we have strengthened the wording and elaborated a little bit on this point.

>>>S9.2, P3: It should also be noted that redundant calibration (as
explained up to this point) makes instrument assumptions, and cannot
account for errors in the array layout or differences in primary
beams.

We've added a forward reference to the next section.

>>>S9.3: There is substantial space dedicated to the method and
implementation of CorrCal (~1 page). But as far as I can tell that
work has not been published, and the code does not appear to be
actively developed (11 commits, the latest in 2016). The discussion
 here paints CorrCal as a great next step for redundant calibration,
but is there a reason it has not been more widely adopted and
demonstrated?

This is a fair point, and some inside knowledge is certainly influencing our decision to include such an extensive discussion. First, regarding the publication. As far as we know, the work is unpublished not because the refereeing process uncovered major flaws, but simply because the author did not bother submitting it for publication. As far as development and demonstration goes, there are currently two graduate students (under the supervision of Yin-Zhe Ma and Jon Sievers) who are actively developing the code. The new developments have not yet been folded into the repo yet because they still need some vetting. Preliminary applications to old PAPER data seem to show a lot of promise, and the students involved in the effort are gearing up to apply the code to HERA data. To be completely honest, there was a little bit of a judgement call in emphasizing CorrCal so much, but we do think it's a really promising way forward.

>>>S9.4, last paragraph: The argument that imposing smoothness is
conservative for upper limits is fine, but it should be followed by a
statement on how to get past upper limits. What will be required to
transition from upper limits to detections? (Perhaps this is an unfair
question, but the authors’ take would be valuable.)

Another very fair point. We've added two sentences to this, essentially arguing that i) we need realistic simulations, and ii) ideally, we should quantify the covariances between calibration errors and final power spectrum estimates, so that marginalizing over the former inflates the latter in a self-consistent way.

>>>S10.1, ~Eq 86: It would help to have an explanation for why the transpose of the forward matrix projects back to the sky. Is there a specific property of the B matrix, or a linear algebra property, that is employed here? It looks as though B is semi-unitary, but not necessarily completely invertible.

The ability to produce a dirty map (via the transposed matrix) has no specific requirements. Provided a forward operator exists (which it must if we have data), so must the dirty map. Whether it is useful as a map, depends on the details of the observations (encoded in the forward matrix), and as you mention, the closer it is to unitary, the more useful the dirty map becomes. Because of this we mostly emphasised the use of the dirty map as a sufficient statistic to build other map makers, but we have added some clarification around this equation to try and give a more direct interpretation of what the dirty map maker does.

>>>S10.5.2, first bullet: The assumption that the noise is stationary doesn’t seem very good - certainly for a sky-noise dominated observation, the noise level depends significantly on what is overhead at a given time. What are the consequences of this assumption failing? For example, for a wide field of view observation, will the m- dependence still be fairly weak?

We agree that (especially at low frequencies) this can be a poor approximation, although it's reasonable at the high frequencies that one of the authors is accustomed too. We've added a paragraph discussing this issue and how it may lead to suboptimal but still unbiased maps.

>>>S11, ~Eq 116: It would be worth foreshadowing here the difficulty of
estimating C. Several pages here are dedicated to working with C and
Q, and the reader can get a bit lost without some concept of where C
came from to begin with.

Done! We have added a footnote after Equation 118 that also forward references the signal loss section.

>>>S11, Eq. 131: Holy cow, I think I finally understand this optimal
quadratic estimator stuff!

Awesome! Glad this was helpful!


>>>S11.2, P1: "... a single baseline’s data is pushed through to a power
spectrum estimate before combining data from multiple baselines." One
could combine multiple baselines with the same uv vector (ie,
redundant baselines) before the power spectrum step.

Good point. Added this point to the paragraph.

>>>S12.1.4: It seems counter intuitive that including heavily
contaminated modes, by significantly down-weighting them, will provide
worthwhile information. Is there a discussion in the literature that
explores this trade off (particularly in the context of covariance
modeling risks)?

As far as we know, not really. Certainly one would expect that for an initial detection, the risks significantly outweigh the possible gains, and we have added two sentences to the end of the section to this effect.

>>>S12.1.7, P1: These variances are reduced if you can remove foregrounds
(ie, use two techniques in tandem). It may be worth giving ballpark
sensitivities to show how large of a survey area is needed, or how
many modes are needed to be measured.

Good point. We have added a sentence after Equation 170 to point this out. As for how large a survey is needed, we agree that this is a worthwhile thing to know, but the truth is that it hasn't been well quantified. In fact, one of us (ACL) has an MSc student whose master's thesis is to quantify this! However, before this work is complete, we would prefer not to risk saying something that might end up being wrong, so we have omitted estimates for now.

>>>Fig 14: This is a rather large figure (full page, 1/3 of which is
empty), and it's unclear what the reader is meant to get out of it.
The caption describes HERA constraints and defines a slew of
parameters that are not discussed elsewhere in the text. From the
text, I gather the figure is meant to demonstrate the large number of
parameters that can be explored with the emulator method. Is there a
way to condense this figure or get the point across without using a
full page? Alternatively, the reader may be interested in the
astrophysical parameters that could be constrained, so perhaps this
figure would belong in a different section, to make the point about
actual parameter constraints, then cross-referenced here.

Yes, indeed, this figure is only to show that constraints over a large parameter space is possible. It is rather large for a simple point, but given that the paper is over 100 pages long, this doesn't seem like too much of a burden. If the referee still disagrees with its inclusion, however, we can remove it.

>>>Fig 14: Related to the previous comment, if the authors choose to
expand on the parameter constraints, it would be interesting to
include what motivates the selection of parameters - why these in
particular?

To be honest, there is considerable freedom regarding possible parametrizations, and unlike with cosmological parameters, there is no particularly good justification other than literature precedent. We have added a note to the caption of Figure 14 to this effect.

** Medium Comments **
***********************
S2.4, P5: This paragraph seems out of place with the rest of the
section, in that it goes into instrument considerations.



S2.4, P8: The science case of this paragraph seems equally applicable
to large redshifts (pre-EoR). If that’s the case, it may be worthwhile
mentioning it.


S4: If possible, it would be useful to have some sort of timeline for
each of the upcoming instruments (HERA, CHIME, HIRAX, Tianlai, BINGO,
SKA).


S6.3: This section could be made more compelling with a discussion as
to why this leakage matters. Because Stokes-I is total power, one
could argue the polarized parts are already included, so naively it’s
not clear why one should be worried about leakage from Q to I.
Demonstrating a frequency dependence and how this may corrupt power
spectrum estimates would be helpful.


S10.1, ~Eq 86: It would help to have an explanation for why the
transpose of the forward matrix projects back to the sky. Is there a
specific property of the B matrix, or a linear algebra property, that
is employed here? It looks as though B is semi-unitary, but not
necessarily completely invertible.
S10.5.2, first bullet: The assumption that the noise is stationary
doesn’t seem very good - certainly for a sky-noise dominated
observation, the noise level depends significantly on what is overhead
at a given time. What are the consequences of this assumption failing?
For example, for a wide field of view observation, will the m-
dependence still be fairly weak?


S11.2, Eq 140: There is a sign error in the exponent (should be -i * 2
* pi * nu * (tau + b dot rhat / c) ). Generally, the Fourier
convention seems to have changed around here in the article. I will
try to mention places I found the discrepancy in the minor comments
below.
Hunting down this sign led me to question the definition of rhat vs
theta vector. I _think_ theta is effectively the rectilinear
approximation to rhat in the small angle approximation. But it would
help to have this spelled out somewhere (notably, rhat isn’t defined
when it is first introduced on p. 3).
A related suggestion is to use a different variable for r-hat -
sometimes the literature uses s-hat, but that may be confusing with
some other symbols used here. The reason is that r-hat is suggestive
that it is the unit vector associated with r (as used in the comoving
coordinates equations like eq 14). I think this is true _if_ we assume
the origin of the coordinate system to be the telescope, but this puts
tension on the (very nice) distinction you have made between
instrument coordinates and cosmology coordinates.

S12.5, P5: In the discussion of the Bayesian approach, it seems that
more is done than "simply produced a more realistic estimate of the
uncertainties," assuming the result is unbiased. The real sin of
signal loss is not necessarily incorrect error bars (which are bad!),
but that the estimate itself is biased low. If the results out of the
Bayesian joint distributions is unbiased, it should not be sold short
as only reporting correct error bars.

